Identifiability of Relational Queries in Multi-View Pretraining

When data sources are integrated through a shared interface, a downstream query may or may not be determined by what the interface exposes: two globally consistent worlds can agree on every shared attribute yet disagree on the query answer. This ambiguity is structural -- a property of the interface design, not the data volume -- and cannot be resolved by collecting more records or training a larger model. We formalize query identifiability for data integration under interface laws (functional dependencies that hold uniformly across all legal worlds rather than within a single instance) and prove three results. (i) A polynomial-time certificate (CheckCert) decides identifiability via attribute closure, and is exact on instances that expose any residual ambiguity (closure-separable). (ii) Non-identifiable queries face an irreducible 1/2 minimax error floor for any estimator using only interface evidence, bounding multi-view pretraining systems from below. (iii) A minimum-augmentation algorithm (Greedy-MinAug) finds the smallest set of interface additions to certify a query, reducing to Set Cover (logarithmic approximation). Experiments on synthetic benchmarks, real integration datasets spanning three domains (scholarly, product, restaurant), and schemas up to 10^3 attributes confirm CheckCert is exact, both algorithms run in single-digit milliseconds, and ML classifiers exhibit the predicted error floor and abrupt capability gains.

==> pgfdata/capability_jump.csv <==
step,mlp_mean,mlp_std,st_mean,st_std,gnn_mean,gnn_std,ca_mean,ca_std,vov_mean,vov_std,mjv_mean,mjv_std
0,0.492903,0.005053,0.500000,0.000000,0.500000,0.000000,0.500000,0.000000,0.497211,0.003944,0.500000,0.000000
1,0.503111,0.002200,0.500000,0.000000,0.500000,0.000000,0.500000,0.000000,0.488465,0.016313,0.500000,0.000000
2,0.645658,0.000000,0.625190,0.000000,0.531870,0.000000,0.500000,0.000000,0.611024,0.000000,0.500000,0.000000
3,0.617094,0.065958,0.567050,0.000000,0.523106,0.032677,0.500000,0.000000,0.578261,0.000000,0.500000,0.000000
4,1.000000,0.000000,1.000000,0.000000,0.982106,0.000000,0.819559,0.225963,0.500000,0.000000,0.500000,0.000000


==> pgfdata/error_floor.csv <==
arch_idx,arch_label,cert_mean,cert_std,noncert_mean,noncert_std
0,MajVote,0.500000,0.000000,0.500000,0.000000
1,VanillaOv,0.500000,0.000000,0.502764,0.004155
2,MLP,0.968750,0.121031,0.514937,0.022880
3,SetTransf.,1.000000,0.000000,0.523035,0.026239
4,GNN-OG,0.833333,0.235702,0.518310,0.029001
5,CA,0.887097,0.209056,0.500000,0.000000


==> pgfdata/minaug_cdf_k1.csv <==
ratio,cdf
1.0,0.0
1.0,0.002
1.0,0.004
1.0,0.006
1.0,0.008
1.0,0.01
1.0,0.012
1.0,0.014
1.0,0.016
1.0,0.018
1.0,0.02
1.0,0.022
1.0,0.024
1.0,0.026
1.0,0.028
1.0,0.03
1.0,0.032
1.0,0.034
1.0,0.036
1.0,0.038
1.0,0.04
1.0,0.042
1.0,0.044
1.0,0.046
1.0,0.048
1.0,0.05
1.0,0.052
1.0,0.054
1.0,0.056
1.0,0.058
1.0,0.06
1.0,0.062
1.0,0.064
1.0,0.066
1.0,0.068
1.0,0.07
1.0,0.072
1.0,0.074
1.0,0.076
1.0,0.078
1.0,0.08
1.0,0.082
1.0,0.084
1.0,0.086
1.0,0.088
1.0,0.09
1.0,0.092
1.0,0.094
1.0,0.096
1.0,0.098
1.0,0.1
1.0,0.102
1.0,0.104
1.0,0.106
1.0,0.108
1.0,0.11
1.0,0.112
1.0,0.114
1.0,0.116
1.0,0.118
1.0,0.12
1.0,0.122
1.0,0.124
1.0,0.126
1.0,0.128
1.0,0.13
1.0,0.132
1.0,0.134
1.0,0.136
1.0,0.138
1.0,0.14
1.0,0.142
1.0,0.144
1.0,0.146
1.0,0.148
1.0,0.15
1.0,0.152
1.0,0.154
1.0,0.156
1.0,0.158
1.0,0.16
1.0,0.162
1.0,0.164
1.0,0.166
1.0,0.168
1.0,0.17
1.0,0.172
1.0,0.174
1.0,0.176
1.0,0.178
1.0,0.18
1.0,0.182
1.0,0.184
1.0,0.186
1.0,0.188
1.0,0.19
1.0,0.192
1.0,0.194
1.0,0.196
1.0,0.198
1.0,0.2
1.0,0.202
1.0,0.204
1.0,0.206
1.0,0.208
1.0,0.21
1.0,0.212
1.0,0.214
1.0,0.216
1.0,0.218
1.0,0.22
1.0,0.222
1.0,0.224
1.0,0.226
1.0,0.228
1.0,0.23
1.0,0.232
1.0,0.234
1.0,0.236
1.0,0.238
1.0,0.24
1.0,0.242
1.0,0.244
1.0,0.246
1.0,0.248
1.0,0.25
1.0,0.252
1.0,0.254
1.0,0.256
1.0,0.258
1.0,0.26
1.0,0.262
1.0,0.264
1.0,0.266
1.0,0.268
1.0,0.27
1.0,0.272
1.0,0.274
1.0,0.276
1.0,0.278
1.0,0.28
1.0,0.282
1.0,0.284
1.0,0.286
1.0,0.288
1.0,0.29
1.0,0.292
1.0,0.294
1.0,0.296
1.0,0.298
1.0,0.3
1.0,0.302
1.0,0.304
1.0,0.306
1.0,0.308
1.0,0.31
1.0,0.312
1.0,0.314
1.0,0.316
1.0,0.318
1.0,0.32
1.0,0.322
1.0,0.324
1.0,0.326
1.0,0.328
1.0,0.33
1.0,0.332
1.0,0.334
1.0,0.336
1.0,0.338
1.0,0.34
1.0,0.342
1.0,0.344
1.0,0.346
1.0,0.348
1.0,0.35
1.0,0.352
1.0,0.354
1.0,0.356
1.0,0.358
1.0,0.36
1.0,0.362
1.0,0.364
1.0,0.366
1.0,0.368
1.0,0.37
1.0,0.372
1.0,0.374
1.0,0.376
1.0,0.378
1.0,0.38
1.0,0.382
1.0,0.384
1.0,0.386
1.0,0.388
1.0,0.39
1.0,0.392
1.0,0.394
1.0,0.396
1.0,0.398
1.0,0.4
1.0,0.402
1.0,0.404
1.0,0.406
1.0,0.408
1.0,0.41
1.0,0.412
1.0,0.414
1.0,0.416
1.0,0.418
1.0,0.42
1.0,0.422
1.0,0.424
1.0,0.426
1.0,0.428
1.0,0.43
1.0,0.432
1.0,0.434
1.0,0.436
1.0,0.438
1.0,0.44
1.0,0.442
1.0,0.444
1.0,0.446
1.0,0.448
1.0,0.45
1.0,0.452
1.0,0.454
1.0,0.456
1.0,0.458
1.0,0.46
1.0,0.462
1.0,0.464
1.0,0.466
1.0,0.468
1.0,0.47
1.0,0.472
1.0,0.474
1.0,0.476
1.0,0.478
1.0,0.48
1.0,0.482
1.0,0.484
1.0,0.486
1.0,0.488
1.0,0.49
1.0,0.492
1.0,0.494
1.0,0.496
1.0,0.498
1.0,0.5
1.0,0.502
1.0,0.504
1.0,0.506
1.0,0.508
1.0,0.51
1.0,0.512
1.0,0.514
1.0,0.516
1.0,0.518
1.0,0.52
1.0,0.522
1.0,0.524
1.0,0.526
1.0,0.528
1.0,0.53
1.0,0.532
1.0,0.534
1.0,0.536
1.0,0.538
1.0,0.54
1.0,0.542
1.0,0.544
1.0,0.546
1.0,0.548
1.0,0.55
1.0,0.552
1.0,0.554
1.0,0.556
1.0,0.558
1.0,0.56
1.0,0.562
1.0,0.564
1.0,0.566
1.0,0.568
1.0,0.57
1.0,0.572
1.0,0.574
1.0,0.576
1.0,0.578
1.0,0.58
1.0,0.582
1.0,0.584
1.0,0.586
1.0,0.588
1.0,0.59
1.0,0.592
1.0,0.594
1.0,0.596
1.0,0.598
1.0,0.6
1.0,0.602
1.0,0.604
1.0,0.606
1.0,0.608
1.0,0.61
1.0,0.612
1.0,0.614
1.0,0.616
1.0,0.618
1.0,0.62
1.0,0.622
1.0,0.624
1.0,0.626
1.0,0.628
1.0,0.63
1.0,0.632
1.0,0.634
1.0,0.636
1.0,0.638
1.0,0.64
1.0,0.642
1.0,0.644
1.0,0.646
1.0,0.648
1.0,0.65
1.0,0.652
1.0,0.654
1.0,0.656
1.0,0.658
1.0,0.66
1.0,0.662
1.0,0.664
1.0,0.666
1.0,0.668
1.0,0.67
1.0,0.672
1.0,0.674
1.0,0.676
1.0,0.678
1.0,0.68
1.0,0.682
1.0,0.684
1.0,0.686
1.0,0.688
1.0,0.69
1.0,0.692
1.0,0.694
1.0,0.696
1.0,0.698
1.0,0.7
1.0,0.702
1.0,0.704
1.0,0.706
1.0,0.708
1.0,0.71
1.0,0.712
1.0,0.714
1.0,0.716
1.0,0.718
1.0,0.72
1.0,0.722
1.0,0.724
1.0,0.726
1.0,0.728
1.0,0.73
1.0,0.732
1.0,0.734
1.0,0.736
1.0,0.738
1.0,0.74
1.0,0.742
1.0,0.744
1.0,0.746
1.0,0.748
1.0,0.75
1.0,0.752
1.0,0.754
1.0,0.756
1.0,0.758
1.0,0.76
1.0,0.762
1.0,0.764
1.0,0.766
1.0,0.768
1.0,0.77
1.0,0.772
1.0,0.774
1.0,0.776
1.0,0.778
1.0,0.78
1.0,0.782
1.0,0.784
1.0,0.786
1.0,0.788
1.0,0.79
1.0,0.792
1.0,0.794
1.0,0.796
1.0,0.798
1.0,0.8
1.0,0.802
1.0,0.804
1.0,0.806
1.0,0.808
1.0,0.81
1.0,0.812
1.0,0.814
1.0,0.816
1.0,0.818
1.0,0.82
1.0,0.822
1.0,0.824
1.0,0.826
1.0,0.828
1.0,0.83
1.0,0.832
1.0,0.834
1.0,0.836
1.0,0.838
1.0,0.84
1.0,0.842
1.0,0.844
1.0,0.846
1.0,0.848
1.0,0.85
1.0,0.852
1.0,0.854
1.0,0.856
1.0,0.858
1.0,0.86
1.0,0.862
1.0,0.864
1.0,0.866
1.0,0.868
1.0,0.87
1.0,0.872
1.0,0.874
1.0,0.876
1.0,0.878
1.0,0.88
1.0,0.882
1.0,0.884
1.0,0.886
1.0,0.888
1.0,0.89
1.0,0.892
1.0,0.894
1.0,0.896
1.0,0.898
1.0,0.9
1.0,0.902
1.0,0.904
1.0,0.906
1.0,0.908
1.0,0.91
1.0,0.912
1.0,0.914
1.0,0.916
1.0,0.918
1.0,0.92
1.0,0.922
1.0,0.924
1.0,0.926
1.0,0.928
1.0,0.93
1.0,0.932
1.0,0.934
1.0,0.936
1.0,0.938
1.0,0.94
1.0,0.942
1.0,0.944
1.0,0.946
1.0,0.948
1.0,0.95
1.0,0.952
1.0,0.954
1.0,0.956
1.0,0.958
1.0,0.96
1.0,0.962
1.0,0.964
1.0,0.966
1.0,0.968
1.0,0.97
1.0,0.972
1.0,0.974
1.0,0.976
1.0,0.978
1.0,0.98
1.0,0.982
1.0,0.984
1.0,0.986
1.0,0.988
1.0,0.99
1.0,0.992
1.0,0.994
1.0,0.996
1.0,0.998
1.0,1.0


==> pgfdata/minaug_cdf_k2.csv <==
ratio,cdf
1.0,0.0
1.0,0.002
1.0,0.004
1.0,0.006
1.0,0.008
1.0,0.01
1.0,0.012
1.0,0.014
1.0,0.016
1.0,0.018
1.0,0.02
1.0,0.022
1.0,0.024
1.0,0.026
1.0,0.028
1.0,0.03
1.0,0.032
1.0,0.034
1.0,0.036
1.0,0.038
1.0,0.04
1.0,0.042
1.0,0.044
1.0,0.046
1.0,0.048
1.0,0.05
1.0,0.052
1.0,0.054
1.0,0.056
1.0,0.058
1.0,0.06
1.0,0.062
1.0,0.064
1.0,0.066
1.0,0.068
1.0,0.07
1.0,0.072
1.0,0.074
1.0,0.076
1.0,0.078
1.0,0.08
1.0,0.082
1.0,0.084
1.0,0.086
1.0,0.088
1.0,0.09
1.0,0.092
1.0,0.094
1.0,0.096
1.0,0.098
1.0,0.1
1.0,0.102
1.0,0.104
1.0,0.106
1.0,0.108
1.0,0.11
1.0,0.112
1.0,0.114
1.0,0.116
1.0,0.118
1.0,0.12
1.0,0.122
1.0,0.124
1.0,0.126
1.0,0.128
1.0,0.13
1.0,0.132
1.0,0.134
1.0,0.136
1.0,0.138
1.0,0.14
1.0,0.142
1.0,0.144
1.0,0.146
1.0,0.148
1.0,0.15
1.0,0.152
1.0,0.154
1.0,0.156
1.0,0.158
1.0,0.16
1.0,0.162
1.0,0.164
1.0,0.166
1.0,0.168
1.0,0.17
1.0,0.172
1.0,0.174
1.0,0.176
1.0,0.178
1.0,0.18
1.0,0.182
1.0,0.184
1.0,0.186
1.0,0.188
1.0,0.19
1.0,0.192
1.0,0.194
1.0,0.196
1.0,0.198
1.0,0.2
1.0,0.202
1.0,0.204
1.0,0.206
1.0,0.208
1.0,0.21
1.0,0.212
1.0,0.214
1.0,0.216
1.0,0.218
1.0,0.22
1.0,0.222
1.0,0.224
1.0,0.226
1.0,0.228
1.0,0.23
1.0,0.232
1.0,0.234
1.0,0.236
1.0,0.238
1.0,0.24
1.0,0.242
1.0,0.244
1.0,0.246
1.0,0.248
1.0,0.25
1.0,0.252
1.0,0.254
1.0,0.256
1.0,0.258
1.0,0.26
1.0,0.262
1.0,0.264
1.0,0.266
1.0,0.268
1.0,0.27
1.0,0.272
1.0,0.274
1.0,0.276
1.0,0.278
1.0,0.28
1.0,0.282
1.0,0.284
1.0,0.286
1.0,0.288
1.0,0.29
1.0,0.292
1.0,0.294
1.0,0.296
1.0,0.298
1.0,0.3
1.0,0.302
1.0,0.304
1.0,0.306
1.0,0.308
1.0,0.31
1.0,0.312
1.0,0.314
1.0,0.316
1.0,0.318
1.0,0.32
1.0,0.322
1.0,0.324
1.0,0.326
1.0,0.328
1.0,0.33
1.0,0.332
1.0,0.334
1.0,0.336
1.0,0.338
1.0,0.34
1.0,0.342
1.0,0.344
1.0,0.346
1.0,0.348
1.0,0.35
1.0,0.352
1.0,0.354
1.0,0.356
1.0,0.358
1.0,0.36
1.0,0.362
1.0,0.364
1.0,0.366
1.0,0.368
1.0,0.37
1.0,0.372
1.0,0.374
1.0,0.376
1.0,0.378
1.0,0.38
1.0,0.382
1.0,0.384
1.0,0.386
1.0,0.388
1.0,0.39
1.0,0.392
1.0,0.394
1.0,0.396
1.0,0.398
1.0,0.4
1.0,0.402
1.0,0.404
1.0,0.406
1.0,0.408
1.0,0.41
1.0,0.412
1.0,0.414
1.0,0.416
1.0,0.418
1.0,0.42
1.0,0.422
1.0,0.424
1.0,0.426
1.0,0.428
1.0,0.43
1.0,0.432
1.0,0.434
1.0,0.436
1.0,0.438
1.0,0.44
1.0,0.442
1.0,0.444
1.0,0.446
1.0,0.448
1.0,0.45
1.0,0.452
1.0,0.454
1.0,0.456
1.0,0.458
1.0,0.46
1.0,0.462
1.0,0.464
1.0,0.466
1.0,0.468
1.0,0.47
1.0,0.472
1.0,0.474
1.0,0.476
1.0,0.478
1.0,0.48
1.0,0.482
1.0,0.484
1.0,0.486
1.0,0.488
1.0,0.49
1.0,0.492
1.0,0.494
1.0,0.496
1.0,0.498
1.0,0.5
1.0,0.502
1.0,0.504
1.0,0.506
1.0,0.508
1.0,0.51
1.0,0.512
1.0,0.514
1.0,0.516
1.0,0.518
1.0,0.52
1.0,0.522
1.0,0.524
1.0,0.526
1.0,0.528
1.0,0.53
1.0,0.532
1.0,0.534
1.0,0.536
1.0,0.538
1.0,0.54
1.0,0.542
1.0,0.544
1.0,0.546
1.0,0.548
1.0,0.55
1.0,0.552
1.0,0.554
1.0,0.556
1.0,0.558
1.0,0.56
1.0,0.562
1.0,0.564
1.0,0.566
1.0,0.568
1.0,0.57
1.0,0.572
1.0,0.574
1.0,0.576
1.0,0.578
1.0,0.58
1.0,0.582
1.0,0.584
1.0,0.586
1.0,0.588
1.0,0.59
1.0,0.592
1.0,0.594
1.0,0.596
1.0,0.598
1.0,0.6
1.0,0.602
1.0,0.604
1.0,0.606
1.0,0.608
1.0,0.61
1.0,0.612
1.0,0.614
1.0,0.616
1.0,0.618
1.0,0.62
1.0,0.622
1.0,0.624
1.0,0.626
1.0,0.628
1.0,0.63
1.0,0.632
1.0,0.634
1.0,0.636
1.0,0.638
1.0,0.64
1.0,0.642
1.0,0.644
1.0,0.646
1.0,0.648
1.0,0.65
1.0,0.652
1.0,0.654
1.0,0.656
1.0,0.658
1.0,0.66
1.0,0.662
1.0,0.664
1.0,0.666
1.0,0.668
1.0,0.67
1.0,0.672
1.0,0.674
1.0,0.676
1.0,0.678
1.0,0.68
1.0,0.682
1.0,0.684
1.0,0.686
1.0,0.688
1.0,0.69
1.0,0.692
1.0,0.694
1.0,0.696
1.0,0.698
1.0,0.7
1.0,0.702
1.0,0.704
1.0,0.706
1.0,0.708
1.0,0.71
1.0,0.712
1.0,0.714
1.0,0.716
1.0,0.718
1.0,0.72
1.0,0.722
1.0,0.724
1.0,0.726
1.0,0.728
1.0,0.73
1.0,0.732
1.0,0.734
1.0,0.736
1.0,0.738
1.0,0.74
1.0,0.742
1.0,0.744
1.0,0.746
1.0,0.748
1.0,0.75
1.0,0.752
1.0,0.754
1.0,0.756
1.0,0.758
1.0,0.76
1.0,0.762
1.0,0.764
1.0,0.766
1.0,0.768
1.0,0.77
1.0,0.772
1.0,0.774
1.0,0.776
1.0,0.778
1.0,0.78
1.0,0.782
1.0,0.784
1.0,0.786
1.0,0.788
1.0,0.79
1.0,0.792
1.0,0.794
1.0,0.796
1.0,0.798
1.0,0.8
1.0,0.802
1.0,0.804
1.0,0.806
1.0,0.808
1.0,0.81
1.0,0.812
1.0,0.814
1.0,0.816
1.0,0.818
1.0,0.82
1.0,0.822
1.0,0.824
1.0,0.826
1.0,0.828
1.0,0.83
1.0,0.832
1.0,0.834
1.0,0.836
1.0,0.838
1.0,0.84
1.0,0.842
1.0,0.844
1.0,0.846
1.0,0.848
1.0,0.85
1.0,0.852
1.0,0.854
1.0,0.856
1.0,0.858
1.0,0.86
1.0,0.862
1.0,0.864
1.0,0.866
1.0,0.868
1.0,0.87
1.0,0.872
1.0,0.874
1.0,0.876
1.0,0.878
1.0,0.88
1.0,0.882
1.0,0.884
1.0,0.886
1.0,0.888
1.0,0.89
1.0,0.892
1.0,0.894
1.0,0.896
1.0,0.898
1.0,0.9
1.0,0.902
1.0,0.904
1.0,0.906
1.0,0.908
1.0,0.91
1.0,0.912
1.0,0.914
1.0,0.916
1.0,0.918
1.0,0.92
1.0,0.922
1.0,0.924
1.0,0.926
1.0,0.928
1.0,0.93
1.0,0.932
1.0,0.934
1.0,0.936
1.0,0.938
1.0,0.94
1.0,0.942
1.0,0.944
1.0,0.946
1.0,0.948
1.0,0.95
1.0,0.952
1.0,0.954
1.0,0.956
1.0,0.958
1.0,0.96
1.0,0.962
1.0,0.964
1.0,0.966
1.0,0.968
1.0,0.97
1.0,0.972
1.0,0.974
1.0,0.976
1.0,0.978
1.0,0.98
1.0,0.982
1.0,0.984
1.5,0.986
1.5,0.988
1.5,0.99
1.5,0.992
1.5,0.994
1.5,0.996
1.5,0.998
1.5,1.0


==> pgfdata/minaug_cdf_k3.csv <==
ratio,cdf
1.0,0.0
1.0,0.002
1.0,0.004
1.0,0.006
1.0,0.008
1.0,0.01
1.0,0.012
1.0,0.014
1.0,0.016
1.0,0.018
1.0,0.02
1.0,0.022
1.0,0.024
1.0,0.026
1.0,0.028
1.0,0.03
1.0,0.032
1.0,0.034
1.0,0.036
1.0,0.038
1.0,0.04
1.0,0.042
1.0,0.044
1.0,0.046
1.0,0.048
1.0,0.05
1.0,0.052
1.0,0.054
1.0,0.056
1.0,0.058
1.0,0.06
1.0,0.062
1.0,0.064
1.0,0.066
1.0,0.068
1.0,0.07
1.0,0.072
1.0,0.074
1.0,0.076
1.0,0.078
1.0,0.08
1.0,0.082
1.0,0.084
1.0,0.086
1.0,0.088
1.0,0.09
1.0,0.092
1.0,0.094
1.0,0.096
1.0,0.098
1.0,0.1
1.0,0.102
1.0,0.104
1.0,0.106
1.0,0.108
1.0,0.11
1.0,0.112
1.0,0.114
1.0,0.116
1.0,0.118
1.0,0.12
1.0,0.122
1.0,0.124
1.0,0.126
1.0,0.128
1.0,0.13
1.0,0.132
1.0,0.134
1.0,0.136
1.0,0.138
1.0,0.14
1.0,0.142
1.0,0.144
1.0,0.146
1.0,0.148
1.0,0.15
1.0,0.152
1.0,0.154
1.0,0.156
1.0,0.158
1.0,0.16
1.0,0.162
1.0,0.164
1.0,0.166
1.0,0.168
1.0,0.17
1.0,0.172
1.0,0.174
1.0,0.176
1.0,0.178
1.0,0.18
1.0,0.182
1.0,0.184
1.0,0.186
1.0,0.188
1.0,0.19
1.0,0.192
1.0,0.194
1.0,0.196
1.0,0.198
1.0,0.2
1.0,0.202
1.0,0.204
1.0,0.206
1.0,0.208
1.0,0.21
1.0,0.212
1.0,0.214
1.0,0.216
1.0,0.218
1.0,0.22
1.0,0.222
1.0,0.224
1.0,0.226
1.0,0.228
1.0,0.23
1.0,0.232
1.0,0.234
1.0,0.236
1.0,0.238
1.0,0.24
1.0,0.242
1.0,0.244
1.0,0.246
1.0,0.248
1.0,0.25
1.0,0.252
1.0,0.254
1.0,0.256
1.0,0.258
1.0,0.26
1.0,0.262
1.0,0.264
1.0,0.266
1.0,0.268
1.0,0.27
1.0,0.272
1.0,0.274
1.0,0.276
1.0,0.278
1.0,0.28
1.0,0.282
1.0,0.284
1.0,0.286
1.0,0.288
1.0,0.29
1.0,0.292
1.0,0.294
1.0,0.296
1.0,0.298
1.0,0.3
1.0,0.302
1.0,0.304
1.0,0.306
1.0,0.308
1.0,0.31
1.0,0.312
1.0,0.314
1.0,0.316
1.0,0.318
1.0,0.32
1.0,0.322
1.0,0.324
1.0,0.326
1.0,0.328
1.0,0.33
1.0,0.332
1.0,0.334
1.0,0.336
1.0,0.338
1.0,0.34
1.0,0.342
1.0,0.344
1.0,0.346
1.0,0.348
1.0,0.35
1.0,0.352
1.0,0.354
1.0,0.356
1.0,0.358
1.0,0.36
1.0,0.362
1.0,0.364
1.0,0.366
1.0,0.368
1.0,0.37
1.0,0.372
1.0,0.374
1.0,0.376
1.0,0.378
1.0,0.38
1.0,0.382
1.0,0.384
1.0,0.386
1.0,0.388
1.0,0.39
1.0,0.392
1.0,0.394
1.0,0.396
1.0,0.398
1.0,0.4
1.0,0.402
1.0,0.404
1.0,0.406
1.0,0.408
1.0,0.41
1.0,0.412
1.0,0.414
1.0,0.416
1.0,0.418
1.0,0.42
1.0,0.422
1.0,0.424
1.0,0.426
1.0,0.428
1.0,0.43
1.0,0.432
1.0,0.434
1.0,0.436
1.0,0.438
1.0,0.44
1.0,0.442
1.0,0.444
1.0,0.446
1.0,0.448
1.0,0.45
1.0,0.452
1.0,0.454
1.0,0.456
1.0,0.458
1.0,0.46
1.0,0.462
1.0,0.464
1.0,0.466
1.0,0.468
1.0,0.47
1.0,0.472
1.0,0.474
1.0,0.476
1.0,0.478
1.0,0.48
1.0,0.482
1.0,0.484
1.0,0.486
1.0,0.488
1.0,0.49
1.0,0.492
1.0,0.494
1.0,0.496
1.0,0.498
1.0,0.5
1.0,0.502
1.0,0.504
1.0,0.506
1.0,0.508
1.0,0.51
1.0,0.512
1.0,0.514
1.0,0.516
1.0,0.518
1.0,0.52
1.0,0.522
1.0,0.524
1.0,0.526
1.0,0.528
1.0,0.53
1.0,0.532
1.0,0.534
1.0,0.536
1.0,0.538
1.0,0.54
1.0,0.542
1.0,0.544
1.0,0.546
1.0,0.548
1.0,0.55
1.0,0.552
1.0,0.554
1.0,0.556
1.0,0.558
1.0,0.56
1.0,0.562
1.0,0.564
1.0,0.566
1.0,0.568
1.0,0.57
1.0,0.572
1.0,0.574
1.0,0.576
1.0,0.578
1.0,0.58
1.0,0.582
1.0,0.584
1.0,0.586
1.0,0.588
1.0,0.59
1.0,0.592
1.0,0.594
1.0,0.596
1.0,0.598
1.0,0.6
1.0,0.602
1.0,0.604
1.0,0.606
1.0,0.608
1.0,0.61
1.0,0.612
1.0,0.614
1.0,0.616
1.0,0.618
1.0,0.62
1.0,0.622
1.0,0.624
1.0,0.626
1.0,0.628
1.0,0.63
1.0,0.632
1.0,0.634
1.0,0.636
1.0,0.638
1.0,0.64
1.0,0.642
1.0,0.644
1.0,0.646
1.0,0.648
1.0,0.65
1.0,0.652
1.0,0.654
1.0,0.656
1.0,0.658
1.0,0.66
1.0,0.662
1.0,0.664
1.0,0.666
1.0,0.668
1.0,0.67
1.0,0.672
1.0,0.674
1.0,0.676
1.0,0.678
1.0,0.68
1.0,0.682
1.0,0.684
1.0,0.686
1.0,0.688
1.0,0.69
1.0,0.692
1.0,0.694
1.0,0.696
1.0,0.698
1.0,0.7
1.0,0.702
1.0,0.704
1.0,0.706
1.0,0.708
1.0,0.71
1.0,0.712
1.0,0.714
1.0,0.716
1.0,0.718
1.0,0.72
1.0,0.722
1.0,0.724
1.0,0.726
1.0,0.728
1.0,0.73
1.0,0.732
1.0,0.734
1.0,0.736
1.0,0.738
1.0,0.74
1.0,0.742
1.0,0.744
1.0,0.746
1.0,0.748
1.0,0.75
1.0,0.752
1.0,0.754
1.0,0.756
1.0,0.758
1.0,0.76
1.0,0.762
1.0,0.764
1.0,0.766
1.0,0.768
1.0,0.77
1.0,0.772
1.0,0.774
1.0,0.776
1.0,0.778
1.0,0.78
1.0,0.782
1.0,0.784
1.0,0.786
1.0,0.788
1.0,0.79
1.0,0.792
1.0,0.794
1.0,0.796
1.0,0.798
1.0,0.8
1.0,0.802
1.0,0.804
1.0,0.806
1.0,0.808
1.0,0.81
1.0,0.812
1.0,0.814
1.0,0.816
1.0,0.818
1.0,0.82
1.0,0.822
1.0,0.824
1.0,0.826
1.0,0.828
1.0,0.83
1.0,0.832
1.0,0.834
1.0,0.836
1.0,0.838
1.0,0.84
1.0,0.842
1.0,0.844
1.0,0.846
1.0,0.848
1.0,0.85
1.0,0.852
1.0,0.854
1.0,0.856
1.0,0.858
1.0,0.86
1.0,0.862
1.0,0.864
1.0,0.866
1.0,0.868
1.0,0.87
1.0,0.872
1.0,0.874
1.0,0.876
1.0,0.878
1.0,0.88
1.0,0.882
1.0,0.884
1.0,0.886
1.0,0.888
1.0,0.89
1.333333,0.892
1.333333,0.894
1.333333,0.896
1.333333,0.898
1.333333,0.9
1.333333,0.902
1.333333,0.904
1.333333,0.906
1.333333,0.908
1.333333,0.91
1.333333,0.912
1.333333,0.914
1.333333,0.916
1.333333,0.918
1.333333,0.92
1.333333,0.922
1.333333,0.924
1.333333,0.926
1.333333,0.928
1.333333,0.93
1.333333,0.932
1.5,0.934
1.5,0.936
1.5,0.938
1.5,0.94
1.5,0.942
1.5,0.944
1.5,0.946
1.5,0.948
1.5,0.95
1.5,0.952
1.5,0.954
1.5,0.956
1.5,0.958
1.5,0.96
1.5,0.962
1.5,0.964
1.5,0.966
1.5,0.968
1.5,0.97
1.5,0.972
1.5,0.974
1.5,0.976
1.5,0.978
1.5,0.98
1.5,0.982
1.5,0.984
1.5,0.986
1.5,0.988
1.5,0.99
1.5,0.992
1.5,0.994
1.5,0.996
1.5,0.998
1.5,1.0


==> pgfdata/minaug_cdf_k4.csv <==
ratio,cdf
1.0,0.0
1.0,0.002
1.0,0.004
1.0,0.006
1.0,0.008
1.0,0.01
1.0,0.012
1.0,0.014
1.0,0.016
1.0,0.018
1.0,0.02
1.0,0.022
1.0,0.024
1.0,0.026
1.0,0.028
1.0,0.03
1.0,0.032
1.0,0.034
1.0,0.036
1.0,0.038
1.0,0.04
1.0,0.042
1.0,0.044
1.0,0.046
1.0,0.048
1.0,0.05
1.0,0.052
1.0,0.054
1.0,0.056
1.0,0.058
1.0,0.06
1.0,0.062
1.0,0.064
1.0,0.066
1.0,0.068
1.0,0.07
1.0,0.072
1.0,0.074
1.0,0.076
1.0,0.078
1.0,0.08
1.0,0.082
1.0,0.084
1.0,0.086
1.0,0.088
1.0,0.09
1.0,0.092
1.0,0.094
1.0,0.096
1.0,0.098
1.0,0.1
1.0,0.102
1.0,0.104
1.0,0.106
1.0,0.108
1.0,0.11
1.0,0.112
1.0,0.114
1.0,0.116
1.0,0.118
1.0,0.12
1.0,0.122
1.0,0.124
1.0,0.126
1.0,0.128
1.0,0.13
1.0,0.132
1.0,0.134
1.0,0.136
1.0,0.138
1.0,0.14
1.0,0.142
1.0,0.144
1.0,0.146
1.0,0.148
1.0,0.15
1.0,0.152
1.0,0.154
1.0,0.156
1.0,0.158
1.0,0.16
1.0,0.162
1.0,0.164
1.0,0.166
1.0,0.168
1.0,0.17
1.0,0.172
1.0,0.174
1.0,0.176
1.0,0.178
1.0,0.18
1.0,0.182
1.0,0.184
1.0,0.186
1.0,0.188
1.0,0.19
1.0,0.192
1.0,0.194
1.0,0.196
1.0,0.198
1.0,0.2
1.0,0.202
1.0,0.204
1.0,0.206
1.0,0.208
1.0,0.21
1.0,0.212
1.0,0.214
1.0,0.216
1.0,0.218
1.0,0.22
1.0,0.222
1.0,0.224
1.0,0.226
1.0,0.228
1.0,0.23
1.0,0.232
1.0,0.234
1.0,0.236
1.0,0.238
1.0,0.24
1.0,0.242
1.0,0.244
1.0,0.246
1.0,0.248
1.0,0.25
1.0,0.252
1.0,0.254
1.0,0.256
1.0,0.258
1.0,0.26
1.0,0.262
1.0,0.264
1.0,0.266
1.0,0.268
1.0,0.27
1.0,0.272
1.0,0.274
1.0,0.276
1.0,0.278
1.0,0.28
1.0,0.282
1.0,0.284
1.0,0.286
1.0,0.288
1.0,0.29
1.0,0.292
1.0,0.294
1.0,0.296
1.0,0.298
1.0,0.3
1.0,0.302
1.0,0.304
1.0,0.306
1.0,0.308
1.0,0.31
1.0,0.312
1.0,0.314
1.0,0.316
1.0,0.318
1.0,0.32
1.0,0.322
1.0,0.324
1.0,0.326
1.0,0.328
1.0,0.33
1.0,0.332
1.0,0.334
1.0,0.336
1.0,0.338
1.0,0.34
1.0,0.342
1.0,0.344
1.0,0.346
1.0,0.348
1.0,0.35
1.0,0.352
1.0,0.354
1.0,0.356
1.0,0.358
1.0,0.36
1.0,0.362
1.0,0.364
1.0,0.366
1.0,0.368
1.0,0.37
1.0,0.372
1.0,0.374
1.0,0.376
1.0,0.378
1.0,0.38
1.0,0.382
1.0,0.384
1.0,0.386
1.0,0.388
1.0,0.39
1.0,0.392
1.0,0.394
1.0,0.396
1.0,0.398
1.0,0.4
1.0,0.402
1.0,0.404
1.0,0.406
1.0,0.408
1.0,0.41
1.0,0.412
1.0,0.414
1.0,0.416
1.0,0.418
1.0,0.42
1.0,0.422
1.0,0.424
1.0,0.426
1.0,0.428
1.0,0.43
1.0,0.432
1.0,0.434
1.0,0.436
1.0,0.438
1.0,0.44
1.0,0.442
1.0,0.444
1.0,0.446
1.0,0.448
1.0,0.45
1.0,0.452
1.0,0.454
1.0,0.456
1.0,0.458
1.0,0.46
1.0,0.462
1.0,0.464
1.0,0.466
1.0,0.468
1.0,0.47
1.0,0.472
1.0,0.474
1.0,0.476
1.0,0.478
1.0,0.48
1.0,0.482
1.0,0.484
1.0,0.486
1.0,0.488
1.0,0.49
1.0,0.492
1.0,0.494
1.0,0.496
1.0,0.498
1.0,0.5
1.0,0.502
1.0,0.504
1.0,0.506
1.0,0.508
1.0,0.51
1.0,0.512
1.0,0.514
1.0,0.516
1.0,0.518
1.0,0.52
1.0,0.522
1.0,0.524
1.0,0.526
1.0,0.528
1.0,0.53
1.0,0.532
1.0,0.534
1.0,0.536
1.0,0.538
1.0,0.54
1.0,0.542
1.0,0.544
1.0,0.546
1.0,0.548
1.0,0.55
1.0,0.552
1.0,0.554
1.0,0.556
1.0,0.558
1.0,0.56
1.0,0.562
1.0,0.564
1.0,0.566
1.0,0.568
1.0,0.57
1.0,0.572
1.0,0.574
1.0,0.576
1.0,0.578
1.0,0.58
1.0,0.582
1.0,0.584
1.0,0.586
1.0,0.588
1.0,0.59
1.0,0.592
1.0,0.594
1.0,0.596
1.0,0.598
1.0,0.6
1.0,0.602
1.0,0.604
1.0,0.606
1.0,0.608
1.0,0.61
1.0,0.612
1.0,0.614
1.0,0.616
1.0,0.618
1.0,0.62
1.0,0.622
1.0,0.624
1.0,0.626
1.0,0.628
1.0,0.63
1.0,0.632
1.0,0.634
1.0,0.636
1.0,0.638
1.0,0.64
1.0,0.642
1.0,0.644
1.0,0.646
1.0,0.648
1.0,0.65
1.0,0.652
1.0,0.654
1.0,0.656
1.0,0.658
1.0,0.66
1.0,0.662
1.0,0.664
1.0,0.666
1.0,0.668
1.0,0.67
1.0,0.672
1.0,0.674
1.0,0.676
1.0,0.678
1.0,0.68
1.0,0.682
1.0,0.684
1.0,0.686
1.0,0.688
1.0,0.69
1.0,0.692
1.0,0.694
1.0,0.696
1.0,0.698
1.0,0.7
1.0,0.702
1.0,0.704
1.0,0.706
1.0,0.708
1.0,0.71
1.0,0.712
1.0,0.714
1.0,0.716
1.0,0.718
1.0,0.72
1.0,0.722
1.0,0.724
1.0,0.726
1.0,0.728
1.0,0.73
1.0,0.732
1.0,0.734
1.0,0.736
1.0,0.738
1.0,0.74
1.0,0.742
1.0,0.744
1.0,0.746
1.0,0.748
1.0,0.75
1.0,0.752
1.0,0.754
1.0,0.756
1.0,0.758
1.0,0.76
1.0,0.762
1.0,0.764
1.0,0.766
1.0,0.768
1.0,0.77
1.0,0.772
1.0,0.774
1.0,0.776
1.0,0.778
1.0,0.78
1.0,0.782
1.0,0.784
1.0,0.786
1.0,0.788
1.0,0.79
1.0,0.792
1.25,0.794
1.25,0.796
1.25,0.798
1.25,0.8
1.25,0.802
1.25,0.804
1.25,0.806
1.25,0.808
1.25,0.81
1.25,0.812
1.25,0.814
1.25,0.816
1.25,0.818
1.25,0.82
1.25,0.822
1.25,0.824
1.25,0.826
1.25,0.828
1.25,0.83
1.25,0.832
1.25,0.834
1.25,0.836
1.25,0.838
1.25,0.84
1.25,0.842
1.25,0.844
1.25,0.846
1.25,0.848
1.25,0.85
1.25,0.852
1.25,0.854
1.25,0.856
1.333333,0.858
1.333333,0.86
1.333333,0.862
1.333333,0.864
1.333333,0.866
1.333333,0.868
1.333333,0.87
1.333333,0.872
1.333333,0.874
1.333333,0.876
1.333333,0.878
1.333333,0.88
1.333333,0.882
1.333333,0.884
1.333333,0.886
1.333333,0.888
1.333333,0.89
1.333333,0.892
1.333333,0.894
1.333333,0.896
1.333333,0.898
1.333333,0.9
1.333333,0.902
1.333333,0.904
1.333333,0.906
1.333333,0.908
1.333333,0.91
1.333333,0.912
1.333333,0.914
1.333333,0.916
1.333333,0.918
1.333333,0.92
1.333333,0.922
1.333333,0.924
1.333333,0.926
1.333333,0.928
1.333333,0.93
1.333333,0.932
1.333333,0.934
1.333333,0.936
1.333333,0.938
1.333333,0.94
1.333333,0.942
1.333333,0.944
1.333333,0.946
1.333333,0.948
1.333333,0.95
1.333333,0.952
1.333333,0.954
1.333333,0.956
1.333333,0.958
1.333333,0.96
1.333333,0.962
1.333333,0.964
1.333333,0.966
1.5,0.968
1.5,0.97
1.5,0.972
1.5,0.974
1.5,0.976
1.5,0.978
1.5,0.98
1.5,0.982
1.5,0.984
1.5,0.986
1.5,0.988
1.5,0.99
1.5,0.992
1.5,0.994
1.5,0.996
1.5,0.998
1.5,1.0


==> pgfdata/minaug_sizes.csv <==
n_atoms,greedy_mean,singleton_mean,optimal_mean
1,1.0,1.0,1.0
2,1.464,1.642,1.448
3,2.296,2.456,2.186
4,3.236,3.258,3.028


==> pgfdata/scalability.csv <==
n_attrs,cert_f10,cert_f100,cert_f1000,minaug_f10,minaug_f100,minaug_f1000
10,0.001,0.0045,0.1968,0.0316,0.2061,0.2174
50,0.0013,0.0173,0.1813,0.0922,0.2568,2.3453
100,0.0021,0.0116,0.267,0.1844,0.2873,2.2756
250,0.0015,0.0125,0.4356,0.4678,0.4654,2.4281
500,0.0025,0.0132,0.6899,0.8765,0.8813,2.5685
1000,0.0034,0.0134,0.336,2.0448,2.0536,3.2117

